Mixed action with Borici-Creutz fermions on staggered sea

Mixed action lattice QCD with Borici-Creutz valence quarks on staggered sea is investigated. The counter terms in Borici-Creutz action are fixed nonperturbatively to restore the broken parity and time symmetries. On symmetry restoration, the usual signatures of partial quenching / unitarity violation like negative scalar correlator are observed. The size of unitarity violation due to different discretization of valence and sea quark is determined by measuring $\Delta_{\rm mix}$ and is found to be comparable with other mixed action studies.

==> mixed_action_current 1/response.txt <==
Response to referee:
1. The  scalar correlator is known to be negative in the mixed action ChiPT with C,P and T symmetries.
Since in the broken symmetric theory the mixed action ChiPT is not known with BC fermion on staggered sea, we don't know whether there will be any negative scalar correlator or not. But what we observe in our numerical studies is that when the  counter terms are tuned to restore the symmetries, the negative scalar correlator shows up while for parameters well away from the nonperturbative values, the scalar correlator does not go negative as shown in Fig.11. So, numerically we found that the 'partial quenching' is observed when the symmetries are restored. Without mixed action chiPT for BC fermion on staggered sea,  analytic prediction is not possible for what is expected when the symmetries are not restored, but what we can say for sure is that if the symmetries are restored then the chiPT predicts negative scalar correlator. A comment has been added in the manuscript, at the end of page 15.

"On the question
whether we can also have negative scalar correlators in the parity broken phase, we cannot
be definitive at this stage for want of relevant mixed action ChiPT involving BC fermion
on staggered sea. But our numerical data shows that, inspite of large errorbars, in broken
symmetric phase we do not have negative correlators over a range of $m_{val}\lessgtr m_{sea}$."



2+3. We expect that once the symmetries are restored for one observable, it is the same for all.  Partial quenching in scalar correlator and chiral log in pion mass, smallness of Delta_mix, meson mass consistent withGMOR relation, all these observations suggest that symmetries are restored for all observables.

A comment in this regard  has been added at the end of Sec.III(at the end of page 9):

The renormalization counter terms should not be  observable dependent, once the counterterms are tuned nonpertubatively
which in principle include all orders of perturbation theory to restore the  broken symmetries using certain observables,
we expect that there will be no more symmetry breaking effects
in other observables too. The pathologies of chiral
perturbation theory with $P$, $T$ symmetries e.g., chiral log in pion mass or
negative scalar correlator due to partial quenching in mixed action etc are also
observed with the renormalized BC action as expected. We have also measured various pseudoscalar and vector mesons
for the GMOR and SU(6) mass formula, which appear in the following section, and their behaviour are
consistent with other lattice fermions.


4. Fig 10 is modified by putting m=0.02 and m=0.0055 in two plots with different scales as suggested by the referee.

5. We accept the criticism of limited statistics, which particularly has adverse effect on
errorbars in scalar correlators. Although the correlators remain consistent with
zero for most of the time slices, we obtain negative central (or mean) values for the
earlier time slices [7 to 13 or 14] where it matters most.
Given our somewhat limited (and shared) computational resources, any attempt to increase
the statistics will lead to significant delay. Since the referee (correctly) pointed out
the consistency with zero only at the later time slices, we interpret this as
she/he does not have any problem with the negative-ness in the earlier time slices. So we are refraining
from increasing the statistics in this paper.

6. [5] cited again in the text before eq.(6).
Reference suggested by the referee has been added(Ref[21]).

7. We admit that the summary/conclusion section is a bit too long but we decided against
reducing it. This is because otherwise we have to include the relevant discussions in the
result sections and again have to be repeated in the summary. And since this is an initial
study on BC fermions in QCD, we think it is better to have all the discussions in the same
place. But if it is absolutely essential to reduce it, please let us know, we will modify it
accordingly.

8. corrected

Additional modifications:

1. Refs. [10], [22], [26], and [40] are added.
2. One more data(Overlap on HISQ) is added  in table III.
3. Acknowledgements added.


==> mixed_action_current 1/response_modified.txt <==
Response to the referee's comments:

We like to thank the referee for critically reviewing our manuscript
on Mixed Action Borici-Creutz fermion and for her/his valuable comments.
Our response to the referee's comments are listed below:

1.
The  scalar correlator is known to be negative in the mixed action
ChiPT with C,P and T symmetries. Since in the broken symmetric theory
the mixed action ChiPT is not known with BC fermion on staggered sea,
we don't know whether there will be any negative scalar correlator or
not. But what we observe in our numerical studies is that when the
counter terms are tuned to restore the symmetries, the negative scalar
correlator shows up while for parameters well away from the nonperturbative
values, the scalar correlator does not go negative as shown in Fig.11.
So, numerically we found that the 'partial quenching' is observed when
the symmetries are restored. Without mixed action chiPT for BC fermion
on staggered sea,  analytic prediction is not possible for what is
expected when the symmetries are not restored, but what we can say for
sure is that if the symmetries are restored then the chiPT predicts
negative scalar correlator. A comment to this end has been added in
the manuscript, at the end of page 15. The comment is --

"On the question whether we can also have negative scalar correlators
in the parity broken phase, we cannot be definitive at this stage for
want of relevant mixed action ChiPT involving BC fermion on staggered
sea. But our numerical data shows that, in spite of large errorbars,
in broken symmetric phase we do not have negative correlators over a
range of $m_{val}\lessgtr m_{sea}$."

2+3.
We expect that once the symmetries are restored for one observable,
it is the same for all. Partial quenching in scalar correlator and
chiral log in pion mass, smallness of Delta_mix, meson masses consistent
with GMOR relation etc. All these observations suggest that symmetries
are restored for all observables.

A comment in this regard  has been added at the end of Sec.III (at the
end of page 9) --

"The renormalization counter terms should not be  observable dependent,
once the counterterms are tuned nonpertubatively which in principle
include all orders of perturbation theory to restore the  broken
symmetries using certain observables, we expect that there to be no
more symmetry breaking effects in other observables as well. The
pathologies of chiral perturbation theory with $P$, $T$ symmetries
e.g., chiral log in pion mass or negative scalar correlator due to
partial quenching in mixed action etc. are also observed with the
renormalized BC action as expected. We have also measured various
pseudoscalar and vector mesons for the GMOR and SU(6) mass formula,
which appear in the following section, and found their behavior to
be consistent with other lattice fermions."


4.
Fig 10 is modified by putting m=0.02 and m=0.0055 in two plots
with different scales as suggested by the referee.

5.
We accept the criticism of limited statistics, which particularly has
adverse effect on errorbars in scalar correlators. Although the
correlators remain consistent with zero for most of the time slices,
we obtain negative central (or mean) values for the earlier time
slices [7 to 13 or 14] where it matters most.

Given our somewhat limited (and shared) computational resources, any
attempt to increase the statistics will lead to significant delay.
Since the referee (correctly) pointed out the consistency with zero
only at the later time slices, we interpret this as she/he does not
have any problem with the negative-ness in the earlier time slices.
So we are refraining from increasing the statistics in this paper.

6.
Ref [5] cited again in the text before eq.(6).

Reference suggested by the referee has been added (Ref [21]).

7.
We admit that the summary/conclusion section is a bit too long but
we decided against reducing it. This is because otherwise we have
to include the relevant discussions in the result sections and again
have to be repeated in the summary. And since this is an initial
study on BC fermions in QCD, we think it is better to have all the
discussions in the same place. But if it is absolutely essential to
reduce it, please let us know, we will modify it accordingly.

8.
corrected

Additional modifications:

1. Refs. [10], [22], [26], and [40] are added.
2. One more data (Overlap on HISQ) is added  in table III.
3. Acknowledgement added.



==> response.txt <==
Response to referee:
1. The  scalar correlator is known to be negative in the mixed action ChiPT with C,P and T symmetries.
Since in the broken symmetric theory the mixed action ChiPT is not known with BC fermion on staggered sea, we don't know whether there will be any negative scalar correlator or not. But what we observe in our numerical studies is that when the  counter terms are tuned to restore the symmetries, the negative scalar correlator shows up while for parameters well away from the nonperturbative values, the scalar correlator does not go negative as shown in Fig.11. So, numerically we found that the 'partial quenching' is observed when the symmetries are restored. Without mixed action chiPT for BC fermion on staggered sea,  analytic prediction is not possible for what is expected when the symmetries are not restored, but what we can say for sure is that if the symmetries are restored then the chiPT predicts negative scalar correlator. A comment has been added in the manuscript, at the end of page 15.

"On the question
whether we can also have negative scalar correlators in the parity broken phase, we cannot
be definitive at this stage for want of relevant mixed action ChiPT involving BC fermion
on staggered sea. But our numerical data shows that, inspite of large errorbars, in broken
symmetric phase we do not have negative correlators over a range of $m_{val}\lessgtr m_{sea}$."



2+3. We expect that once the symmetries are restored for one observable, it is the same for all.  Partial quenching in scalar correlator and chiral log in pion mass, smallness of Delta_mix, meson mass consistent withGMOR relation, all these observations suggest that symmetries are restored for all observables.

A comment in this regard  has been added at the end of Sec.III(at the end of page 9):

The renormalization counter terms should not be  observable dependent, once the counterterms are tuned nonpertubatively
which in principle include all orders of perturbation theory to restore the  broken symmetries using certain observables,
we expect that there will be no more symmetry breaking effects
in other observables too. The pathologies of chiral
perturbation theory with $P$, $T$ symmetries e.g., chiral log in pion mass or
negative scalar correlator due to partial quenching in mixed action etc are also
observed with the renormalized BC action as expected. We have also measured various pseudoscalar and vector mesons
for the GMOR and SU(6) mass formula, which appear in the following section, and their behaviour are
consistent with other lattice fermions.


4. Fig 10 is modified by putting m=0.02 and m=0.0055 in two plots with different scales as suggested by the referee.

5. We accept the criticism of limited statistics, which particularly has adverse effect on
errorbars in scalar correlators. Although the correlators remain consistent with
zero for most of the time slices, we obtain negative central (or mean) values for the
earlier time slices [7 to 13 or 14] where it matters most.
Given our somewhat limited (and shared) computational resources, any attempt to increase
the statistics will lead to significant delay. Since the referee (correctly) pointed out
the consistency with zero only at the later time slices, we interpret this as
she/he does not have any problem with the negative-ness in the earlier time slices. So we are refraining
from increasing the statistics in this paper.

6. [5] cited again in the text before eq.(6).
Reference suggested by the referee has been added(Ref[21]).

7. We admit that the summary/conclusion section is a bit too long but we decided against
reducing it. This is because otherwise we have to include the relevant discussions in the
result sections and again have to be repeated in the summary. And since this is an initial
study on BC fermions in QCD, we think it is better to have all the discussions in the same
place. But if it is absolutely essential to reduce it, please let us know, we will modify it
accordingly.

8. corrected

Additional modifications:

1. Refs. [10], [22], [26], and [40] are added.
2. One more data(Overlap on HISQ) is added  in table III.
3. Acknowledgements added.


==> response_modified.txt <==
Response to the referee's comments:

We like to thank the referee for critically reviewing our manuscript
on Mixed Action Borici-Creutz fermion and for her/his valuable comments.
Our response to the referee's comments are listed below:

1.
The  scalar correlator is known to be negative in the mixed action
ChiPT with C,P and T symmetries. Since in the broken symmetric theory
the mixed action ChiPT is not known with BC fermion on staggered sea,
we don't know whether there will be any negative scalar correlator or
not. But what we observe in our numerical studies is that when the
counter terms are tuned to restore the symmetries, the negative scalar
correlator shows up while for parameters well away from the nonperturbative
values, the scalar correlator does not go negative as shown in Fig.11.
So, numerically we found that the 'partial quenching' is observed when
the symmetries are restored. Without mixed action chiPT for BC fermion
on staggered sea,  analytic prediction is not possible for what is
expected when the symmetries are not restored, but what we can say for
sure is that if the symmetries are restored then the chiPT predicts
negative scalar correlator. A comment to this end has been added in
the manuscript, at the end of page 15. The comment is --

"On the question whether we can also have negative scalar correlators
in the parity broken phase, we cannot be definitive at this stage for
want of relevant mixed action ChiPT involving BC fermion on staggered
sea. But our numerical data shows that, in spite of large errorbars,
in broken symmetric phase we do not have negative correlators over a
range of $m_{val}\lessgtr m_{sea}$."

2+3.
We expect that once the symmetries are restored for one observable,
it is the same for all. Partial quenching in scalar correlator and
chiral log in pion mass, smallness of Delta_mix, meson masses consistent
with GMOR relation etc. All these observations suggest that symmetries
are restored for all observables.

A comment in this regard  has been added at the end of Sec.III (at the
end of page 9) --

"The renormalization counter terms should not be  observable dependent,
once the counterterms are tuned nonpertubatively which in principle
include all orders of perturbation theory to restore the  broken
symmetries using certain observables, we expect that there to be no
more symmetry breaking effects in other observables as well. The
pathologies of chiral perturbation theory with $P$, $T$ symmetries
e.g., chiral log in pion mass or negative scalar correlator due to
partial quenching in mixed action etc. are also observed with the
renormalized BC action as expected. We have also measured various
pseudoscalar and vector mesons for the GMOR and SU(6) mass formula,
which appear in the following section, and found their behavior to
be consistent with other lattice fermions."


4.
Fig 10 is modified by putting m=0.02 and m=0.0055 in two plots
with different scales as suggested by the referee.

5.
We accept the criticism of limited statistics, which particularly has
adverse effect on errorbars in scalar correlators. Although the
correlators remain consistent with zero for most of the time slices,
we obtain negative central (or mean) values for the earlier time
slices [7 to 13 or 14] where it matters most.

Given our somewhat limited (and shared) computational resources, any
attempt to increase the statistics will lead to significant delay.
Since the referee (correctly) pointed out the consistency with zero
only at the later time slices, we interpret this as she/he does not
have any problem with the negative-ness in the earlier time slices.
So we are refraining from increasing the statistics in this paper.

6.
Ref [5] cited again in the text before eq.(6).

Reference suggested by the referee has been added (Ref [21]).

7.
We admit that the summary/conclusion section is a bit too long but
we decided against reducing it. This is because otherwise we have
to include the relevant discussions in the result sections and again
have to be repeated in the summary. And since this is an initial
study on BC fermions in QCD, we think it is better to have all the
discussions in the same place. But if it is absolutely essential to
reduce it, please let us know, we will modify it accordingly.

8.
corrected

Additional modifications:

1. Refs. [10], [22], [26], and [40] are added.
2. One more data (Overlap on HISQ) is added  in table III.
3. Acknowledgement added.


